Adaptive Laplace Mechanism: Differential Privacy Preservation in Deep Learning

In this paper, we focus on developing a novel mechanism to preserve differential privacy in deep neural networks, such that: (1) The privacy budget consumption is totally independent of the number of training steps; (2) It has the ability to adaptively inject noise into features based on the contribution of each to the output; and (3) It could be applied in a variety of different deep neural networks. To achieve this, we figure out a way to perturb affine transformations of neurons, and loss functions used in deep neural networks. In addition, our mechanism intentionally adds "more noise" into features which are "less relevant" to the model output, and vice-versa. Our theoretical analysis further derives the sensitivities and error bounds of our mechanism. Rigorous experiments conducted on MNIST and CIFAR-10 datasets show that our mechanism is highly effective and outperforms existing solutions.

==> ILM0.5.txt <==
  0    0.1001
  135    0.7967
  270    0.8531
  405    0.8752
  540    0.8813
  675    0.8855
  810    0.8881
  945    0.8876
  1080    0.893
  1215    0.8934
  1350    0.8956
  1485    0.8929
  1620    0.8975
  1755    0.8958
  1890    0.9021
  2025    0.9014
  2160    0.8992
  2295    0.9023
  2430    0.9018
  2565    0.9002
  2700    0.9011
  2835    0.9046
  2970    0.9027
  3105    0.9025
  3240    0.9017
  3375    0.9049
  3510    0.9041
  3645    0.9066
  3780    0.905
  3915    0.905
  4050    0.9056
  4185    0.9042
  4320    0.9069
  4455    0.9059
  4590    0.9078
  4725    0.9098
  4860    0.9066
  4995    0.9079
  5130    0.9037
  5265    0.9038
  5400    0.9077
  5535    0.9101
  5670    0.909
  5805    0.9081
  5940    0.9092
  6075    0.9095
  6210    0.9083
  6345    0.911
  6480    0.9105
  6615    0.9111
  6750    0.9093
  6885    0.9111
  7020    0.9101
  7155    0.9094
  7290    0.9117
  7425    0.9114
  7560    0.91
  7695    0.9121
  7830    0.9115
  7965    0.9132
  8100    0.9127
  8235    0.9121
  8370    0.9112
  8505    0.914
  8640    0.915
  8775    0.9152
  8910    0.914
  9045    0.9143
  9180    0.9151
  9315    0.915
  9450    0.9133
  9585    0.9121
  9720    0.9151
  9855    0.9139
  9990    0.9147
  10125    0.9145
  10260    0.9156
  10395    0.915
  10530    0.9126
  10665    0.9151
  10800    0.9159
  10935    0.9151
  11070    0.9143
  11205    0.9142
  11340    0.9149
  11475    0.9153
  11610    0.9136
  11745    0.9158
  11880    0.9137
  12015    0.9147
  12150    0.9147
  12285    0.9153
  12420    0.9162
  12555    0.916
  12690    0.9137
  12825    0.9145
  12960    0.9157
  13095    0.9149
  13230    0.9161
  13365    0.9148
  13500    0.9144
  13635    0.9161
  13770    0.9153
  13905    0.9157
  14040    0.9157
  14175    0.9147
  14310    0.9159
  14445    0.9147
  14580    0.9165
  14715    0.9168
  14850    0.9158
  14985    0.9156
  15120    0.9173
  15255    0.9169
  15390    0.9163
  15525    0.9165
  15660    0.9178
  15795    0.9164
  15930    0.9161
  16065    0.9175
  16200    0.9155
  16335    0.917
  16470    0.9187
  16605    0.9181
  16740    0.9161
  16875    0.9185
  17010    0.9188
  17145    0.9177
  17280    0.9199
  17415    0.919
  17550    0.9186
  17685    0.918
  17820    0.9165
  17955    0.9187
  18090    0.9197
  18225    0.9177
  18360    0.9185
  18495    0.9191
  18630    0.9203
  18765    0.9189
  18900    0.9199
  19035    0.9205
  19170    0.9175
  19305    0.9193
  19440    0.9195
  19575    0.9181
  19710    0.9197
  19845    0.9146
  19980    0.9204
  20115    0.9199
  20250    0.9204
  20385    0.9198
  20520    0.9186
  20655    0.9184
  20790    0.9193
  20925    0.9171
  21060    0.9188
  21195    0.9183
  21330    0.9193
  21465    0.9136
  21600    0.9167
  21735    0.9184
  21870    0.9172
  22005    0.9193
  22140    0.9175
  22275    0.9172
  22410    0.9162
  22545    0.9175
  22680    0.9191
  22815    0.9181
  22950    0.9201
  23085    0.9185
  23220    0.9181
  23355    0.9164
  23490    0.9163
  23625    0.9189
  23760    0.9172
  23895    0.9179
  24030    0.9193
  24165    0.917
  24300    0.9176
  24435    0.9183
  24570    0.9175
  24705    0.9158
  24840    0.9165
  24975    0.9182
  25110    0.9191
  25245    0.9175
  25380    0.9193
  25515    0.918
  25650    0.9189
  25785    0.9189
  25920    0.9204
  26055    0.9185
  26190    0.9189
  26325    0.9193
  26460    0.9221
  26595    0.9194
  26730    0.9209
  26865    0.9192
  27000    0.9189
  27135    0.92
  27270    0.9201
  27405    0.9193
  27540    0.9192
  27675    0.9197
  27810    0.9202
  27945    0.9205
  28080    0.9192
  28215    0.9216
  28350    0.9211
  28485    0.921
  28620    0.9203
  28755    0.9206
  28890    0.9214
  29025    0.9211
  29160    0.9211
  29295    0.9216
  29430    0.9197
  29565    0.9197
  29700    0.9206
  29835    0.9204
  29970    0.9203
  30105    0.9214
  30240    0.9215
  30375    0.9217
  30510    0.9208
  30645    0.9194
  30780    0.9225
  30915    0.9218
  31050    0.9204
  31185    0.9189
  31320    0.9223
  31455    0.9206
  31590    0.9231
  31725    0.9194
  31860    0.9188
  31995    0.92
  32130    0.9218
  32265    0.922
  32400    0.9198
  32535    0.9202
  32670    0.9204
  32805    0.9203
  32940    0.9224
  33075    0.9213
  33210    0.9214
  33345    0.9241
  33480    0.9227
  33615    0.9201
  33750    0.9213
  33885    0.9226
  34020    0.9207
  34155    0.9223
  34290    0.9209
  34425    0.9205
  34560    0.9231
  34695    0.9234
  34830    0.9198
  34965    0.9206
  35100    0.9225
  35235    0.9233
  35370    0.9218
  35505    0.9209
  35640    0.9201
  35775    0.9183
  35910    0.9222
  36045    0.9198
  36180    0.9218
  36315    0.9201
  36450    0.9209
  36585    0.9196
  36720    0.921
  36855    0.9219
  36990    0.9201
  37125    0.9224
  37260    0.9225
  37395    0.9221
  37530    0.9221
  37665    0.9224
  37800    0.9222
  37935    0.9213
  38070    0.9209
  38205    0.922
  38340    0.9226
  38475    0.9201
  38610    0.9209
  38745    0.9231
  38880    0.9219
  39015    0.9211
  39150    0.9229
  39285    0.9194
  39420    0.9211
  39555    0.9209
  39690    0.9205
  39825    0.919
  39960    0.9212
  40095    0.9242
  40230    0.9236
  40365    0.9213
  40500    0.9214
  40635    0.9214
  40770    0.9231
  40905    0.9195
  41040    0.9229
  41175    0.9217
  41310    0.9211
  41445    0.9225
  41580    0.9215
  41715    0.9197
  41850    0.9198
  41985    0.9215
  42120    0.9204
  42255    0.9217
  42390    0.9215
  42525    0.9208
  42660    0.9223
  42795    0.9221
  42930    0.922
  43065    0.9218
  43200    0.9216
  43335    0.9204
  43470    0.9222
  43605    0.9211
  43740    0.9221
  43875    0.9236
  44010    0.9202
  44145    0.9224
  44280    0.9209
  44415    0.9207
  44550    0.919
  44685    0.9195
  44820    0.9199
  44955    0.9227
  45090    0.9205
  45225    0.9225
  45360    0.9216
  45495    0.9195
  45630    0.9212
  45765    0.9198
  45900    0.921
  46035    0.9217
  46170    0.9215
  46305    0.9217
  46440    0.9213
  46575    0.9225
  46710    0.9209
  46845    0.919
  46980    0.9217
  47115    0.9224
  47250    0.9206
  47385    0.9209
  47520    0.9201
  47655    0.9208
  47790    0.9209
  47925    0.9192
  48060    0.9203
  48195    0.9226
  48330    0.9232
  48465    0.9223
  48600    0.9217
  48735    0.9224
  48870    0.9221
  49005    0.9221
  49140    0.9201
  49275    0.923
  49410    0.9227
  49545    0.922
  49680    0.9214
  49815    0.9211
  49950    0.9205
  50085    0.9225
  50220    0.922
  50355    0.9203
  50490    0.9208
  50625    0.9222
  50760    0.9212
  50895    0.9218
  51030    0.92
  51165    0.92
  51300    0.9235
  51435    0.9212
  51570    0.9216
  51705    0.9205
  51840    0.9211
  51975    0.9218
  52110    0.9219
  52245    0.9205
  52380    0.9211
  52515    0.9206
  52650    0.9223
  52785    0.9222
  52920    0.9216
  53055    0.9218
  53190    0.9224
  53325    0.9219
  53460    0.9219
  53595    0.9237
  53730    0.9212
  53865    0.9206
  54000    0.922
  54135    0.9224
  54270    0.9218
  54405    0.9242
  54540    0.9226
  54675    0.9205
  54810    0.9202
  54945    0.9193
  55080    0.9218
  55215    0.9208
  55350    0.922
  55485    0.923
  55620    0.9222
  55755    0.9235
  55890    0.922
  56025    0.9228
  56160    0.9215
  56295    0.9223
  56430    0.9215
  56565    0.9192
  56700    0.9223
  56835    0.9223
  56970    0.9223
  57105    0.9218
  57240    0.922
  57375    0.9226
  57510    0.9207
  57645    0.9233
  57780    0.9238
  57915    0.9214
  58050    0.9234
  58185    0.9227
  58320    0.9206
  58455    0.9232
  58590    0.9202
  58725    0.9216
  58860    0.922
  58995    0.9214
  59130    0.9235
  59265    0.9232
  59400    0.9219
  59535    0.9218
  59670    0.9228
  59805    0.9223
  59940    0.9231
  60075    0.9202
  60210    0.9222
  60345    0.9215
  60480    0.9224
  60615    0.9243
  60750    0.9226
  60885    0.9224
  61020    0.9224
  61155    0.9222
  61290    0.9208
  61425    0.9233
  61560    0.9235
  61695    0.9229
  61830    0.9214
  61965    0.9246
  62100    0.9218
  62235    0.9219
  62370    0.9227
  62505    0.9222
  62640    0.9226
  62775    0.9237
  62910    0.9219
  63045    0.9226
  63180    0.9218
  63315    0.9223
  63450    0.9233
  63585    0.9229
  63720    0.9225
  63855    0.9239
  63990    0.9229
  64125    0.9237
  64260    0.9217
  64395    0.9192
  64530    0.92
  64665    0.9242
  64800    0.9204
  64935    0.9208
  65070    0.9216
  65205    0.9213
  65340    0.923
  65475    0.9225
  65610    0.9217
  65745    0.923
  65880    0.9219
  66015    0.9224
  66150    0.9241
  66285    0.9222
  66420    0.9228
  66555    0.923



==> ILM2.0.txt <==
  0    0.1028
  135    0.5459
  270    0.6986
  405    0.7404
  540    0.7308
  675    0.7413
  810    0.7406
  945    0.74
  1080    0.7443
  1215    0.7473
  1350    0.7445
  1485    0.7461
  1620    0.7544
  1755    0.7544
  1890    0.7534
  2025    0.7802
  2160    0.7516
  2295    0.7774
  2430    0.7867
  2565    0.8027
  2700    0.7837
  2835    0.8052
  2970    0.796
  3105    0.8148
  3240    0.8187
  3375    0.8197
  3510    0.8326
  3645    0.8242
  3780    0.8308
  3915    0.834
  4050    0.8278
  4185    0.8305
  4320    0.8293
  4455    0.8348
  4590    0.8365
  4725    0.8331
  4860    0.8407
  4995    0.8398
  5130    0.8428
  5265    0.8446
  5400    0.8468
  5535    0.8478
  5670    0.8459
  5805    0.8504
  5940    0.8489
  6075    0.8412
  6210    0.8501
  6345    0.847
  6480    0.848
  6615    0.8464
  6750    0.8522
  6885    0.8526
  7020    0.8511
  7155    0.8486
  7290    0.8583
  7425    0.851
  7560    0.857
  7695    0.8482
  7830    0.8452
  7965    0.858
  8100    0.8605
  8235    0.8576
  8370    0.8516
  8505    0.8564
  8640    0.859
  8775    0.861
  8910    0.8575
  9045    0.8534
  9180    0.8614
  9315    0.8592
  9450    0.8548
  9585    0.8627
  9720    0.8578
  9855    0.8633
  9990    0.8656
  10125    0.8631
  10260    0.8603
  10395    0.864
  10530    0.8614
  10665    0.8668
  10800    0.8666
  10935    0.8638
  11070    0.866
  11205    0.8669
  11340    0.863
  11475    0.8714
  11610    0.8664
  11745    0.8624
  11880    0.8626
  12015    0.8659
  12150    0.8652
  12285    0.8637
  12420    0.8695
  12555    0.8676
  12690    0.8706
  12825    0.8673
  12960    0.8642
  13095    0.8692
  13230    0.8682
  13365    0.8678
  13500    0.8682
  13635    0.8632
  13770    0.8675
  13905    0.8707
  14040    0.865
  14175    0.8618
  14310    0.8657
  14445    0.8715
  14580    0.8689
  14715    0.8696
  14850    0.8719
  14985    0.8669
  15120    0.8717
  15255    0.8687
  15390    0.8692
  15525    0.8715
  15660    0.8752
  15795    0.8702
  15930    0.8753
  16065    0.87
  16200    0.8718
  16335    0.8737
  16470    0.8695
  16605    0.8748
  16740    0.8756
  16875    0.8771
  17010    0.8779
  17145    0.8717
  17280    0.8751
  17415    0.8754
  17550    0.8797
  17685    0.8751
  17820    0.8736
  17955    0.8775
  18090    0.8794
  18225    0.8765
  18360    0.8796
  18495    0.881
  18630    0.8804
  18765    0.8785
  18900    0.8843
  19035    0.8801
  19170    0.8776
  19305    0.8776
  19440    0.8806
  19575    0.8823
  19710    0.881
  19845    0.8814
  19980    0.88
  20115    0.8782
  20250    0.8816
  20385    0.8803
  20520    0.8779
  20655    0.8841
  20790    0.8808
  20925    0.8837
  21060    0.883
  21195    0.8831
  21330    0.8784
  21465    0.8819
  21600    0.8841
  21735    0.881
  21870    0.882
  22005    0.8828
  22140    0.8855
  22275    0.8851
  22410    0.8849
  22545    0.8838
  22680    0.883
  22815    0.8846
  22950    0.8883
  23085    0.8842
  23220    0.8884
  23355    0.8844
  23490    0.8856
  23625    0.8876
  23760    0.8849
  23895    0.884
  24030    0.8862
  24165    0.8876
  24300    0.8891
  24435    0.8864
  24570    0.8872
  24705    0.8857
  24840    0.8857
  24975    0.8863
  25110    0.8866
  25245    0.8877
  25380    0.89
  25515    0.8901
  25650    0.8859
  25785    0.8895
  25920    0.8895
  26055    0.8867
  26190    0.887
  26325    0.89
  26460    0.8844
  26595    0.8867
  26730    0.8903
  26865    0.8887
  27000    0.8871
  27135    0.884
  27270    0.8914
  27405    0.8895
  27540    0.8881
  27675    0.8903
  27810    0.8893
  27945    0.8879
  28080    0.8857
  28215    0.8883
  28350    0.8923
  28485    0.8874
  28620    0.8897
  28755    0.8899
  28890    0.8896
  29025    0.8906
  29160    0.8897
  29295    0.8886
  29430    0.8889
  29565    0.8887
  29700    0.8891
  29835    0.8873
  29970    0.8856
  30105    0.8893
  30240    0.8897
  30375    0.8879
  30510    0.8881
  30645    0.8902
  30780    0.8879
  30915    0.8893
  31050    0.8899
  31185    0.8915
  31320    0.8865
  31455    0.8862
  31590    0.8929
  31725    0.89
  31860    0.8903
  31995    0.8886
  32130    0.8901
  32265    0.8904
  32400    0.8912
  32535    0.8918
  32670    0.8909
  32805    0.8906
  32940    0.8904
  33075    0.8888
  33210    0.8917
  33345    0.8897
  33480    0.8913
  33615    0.8925
  33750    0.8927
  33885    0.8903
  34020    0.8915
  34155    0.8928
  34290    0.8936
  34425    0.8924
  34560    0.8897
  34695    0.8907
  34830    0.892
  34965    0.8926
  35100    0.8925
  35235    0.8932
  35370    0.8929
  35505    0.89
  35640    0.8921
  35775    0.8933
  35910    0.8914
  36045    0.8903
  36180    0.8929
  36315    0.8911
  36450    0.8924
  36585    0.8942
  36720    0.8901
  36855    0.8915
  36990    0.8931
  37125    0.8909
  37260    0.8927
  37395    0.8922
  37530    0.89
  37665    0.892
  37800    0.8912
  37935    0.8925
  38070    0.8931
  38205    0.8922
  38340    0.8921
  38475    0.8922
  38610    0.8899
  38745    0.895
  38880    0.8933
  39015    0.893
  39150    0.8891
  39285    0.8927
  39420    0.893
  39555    0.8904
  39690    0.8909
  39825    0.8918
  39960    0.8917
  40095    0.8937
  40230    0.892
  40365    0.893
  40500    0.894
  40635    0.8945
  40770    0.8933
  40905    0.8948
  41040    0.8932
  41175    0.8909
  41310    0.8892
  41445    0.8885
  41580    0.8905
  41715    0.8912
  41850    0.8911
  41985    0.8905
  42120    0.8935
  42255    0.8934
  42390    0.8916
  42525    0.8925
  42660    0.8926
  42795    0.8944
  42930    0.8928
  43065    0.8924
  43200    0.8919
  43335    0.8947
  43470    0.8922
  43605    0.8907
  43740    0.8911
  43875    0.8924
  44010    0.8952
  44145    0.8927
  44280    0.8923
  44415    0.8947
  44550    0.8942
  44685    0.8919
  44820    0.8923
  44955    0.8943
  45090    0.8918
  45225    0.893
  45360    0.8932
  45495    0.8948
  45630    0.895
  45765    0.8925
  45900    0.8925
  46035    0.8919
  46170    0.8932
  46305    0.8949
  46440    0.8953
  46575    0.8939
  46710    0.894
  46845    0.894
  46980    0.8936
  47115    0.8941
  47250    0.8963
  47385    0.8929
  47520    0.8941
  47655    0.894
  47790    0.8931
  47925    0.8939
  48060    0.8937
  48195    0.8949
  48330    0.8936
  48465    0.8917
  48600    0.8936
  48735    0.8934
  48870    0.8929
  49005    0.8931
  49140    0.894
  49275    0.8929
  49410    0.8928
  49545    0.8954
  49680    0.8927
  49815    0.8942
  49950    0.8924
  50085    0.8911
  50220    0.8928
  50355    0.8916
  50490    0.8932
  50625    0.8931
  50760    0.894
  50895    0.8929
  51030    0.8963
  51165    0.8938
  51300    0.8961
  51435    0.8959
  51570    0.8919
  51705    0.8945
  51840    0.8948
  51975    0.8946
  52110    0.8925
  52245    0.8929
  52380    0.8958
  52515    0.8936
  52650    0.8946
  52785    0.8944
  52920    0.8942
  53055    0.8945
  53190    0.8932
  53325    0.8949
  53460    0.8945
  53595    0.8939
  53730    0.8938
  53865    0.8951
  54000    0.8932
  54135    0.8947
  54270    0.8948
  54405    0.896
  54540    0.8965
  54675    0.8957
  54810    0.8956
  54945    0.8946
  55080    0.8947
  55215    0.8952
  55350    0.8954
  55485    0.8963
  55620    0.8954
  55755    0.894
  55890    0.8958
  56025    0.894
  56160    0.8962
  56295    0.8922
  56430    0.8942
  56565    0.8914
  56700    0.894
  56835    0.8946
  56970    0.893
  57105    0.8953
  57240    0.8924
  57375    0.8941
  57510    0.893
  57645    0.8933
  57780    0.892
  57915    0.8928
  58050    0.8934
  58185    0.8932
  58320    0.8946
  58455    0.8933
  58590    0.893
  58725    0.8928
  58860    0.894
  58995    0.8926
  59130    0.8944
  59265    0.895
  59400    0.8945
  59535    0.8949
  59670    0.8946
  59805    0.895
  59940    0.8942
  60075    0.8953
  60210    0.895
  60345    0.8915
  60480    0.8947
  60615    0.8934
  60750    0.8932
  60885    0.8933
  61020    0.8943
  61155    0.8926
  61290    0.8946
  61425    0.8966
  61560    0.8945
  61695    0.8947
  61830    0.8926
  61965    0.892
  62100    0.8944
  62235    0.8949
  62370    0.8945
  62505    0.8939
  62640    0.8958
  62775    0.8947
  62910    0.8965
  63045    0.8951
  63180    0.8951
  63315    0.8942
  63450    0.8942
  63585    0.8935
  63720    0.8957
  63855    0.8946
  63990    0.8958
  64125    0.8949
  64260    0.892
  64395    0.8928
  64530    0.8935
  64665    0.8938
  64800    0.8931
  64935    0.8924
  65070    0.8933
  65205    0.8901
  65340    0.8939
  65475    0.8933
  65610    0.8942
  65745    0.8956
  65880    0.896
  66015    0.8944
  66150    0.8933
  66285    0.8935
  66420    0.8945
  66555    0.8948



==> ILM2.5.txt <==
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-0
1183
10800
2018-01-19 11:11:05.007786: precision @ 1 = 0.110
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-65
1675
10800
2018-01-19 11:14:28.202359: precision @ 1 = 0.155
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-130
2653
10800
2018-01-19 11:17:49.622882: precision @ 1 = 0.246
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-195
3301
10800
2018-01-19 11:21:09.889900: precision @ 1 = 0.306
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-260
3780
10800
2018-01-19 11:24:30.066882: precision @ 1 = 0.350
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-325
4153
10800
2018-01-19 11:27:50.230378: precision @ 1 = 0.385
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-390
4456
10800
2018-01-19 11:31:10.391317: precision @ 1 = 0.413
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-455
4697
10800
2018-01-19 11:34:30.786809: precision @ 1 = 0.435
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-520
4911
10800
2018-01-19 11:37:51.324861: precision @ 1 = 0.455
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-585
5082
10800
2018-01-19 11:41:12.077445: precision @ 1 = 0.471
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-650
5246
10800
2018-01-19 11:44:32.244629: precision @ 1 = 0.486
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-715
5358
10800
2018-01-19 11:47:52.432109: precision @ 1 = 0.496
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-780
5507
10800
2018-01-19 11:51:12.523100: precision @ 1 = 0.510
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-845
5577
10800
2018-01-19 11:54:32.533172: precision @ 1 = 0.516
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-910
5685
10800
2018-01-19 11:57:53.058107: precision @ 1 = 0.526
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-975
5786
10800
2018-01-19 12:01:13.319439: precision @ 1 = 0.536
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1040
5871
10800
2018-01-19 12:04:33.522275: precision @ 1 = 0.544
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1105
5930
10800
2018-01-19 12:07:53.574020: precision @ 1 = 0.549
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1170
6027
10800
2018-01-19 12:11:13.627607: precision @ 1 = 0.558
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1235
6110
10800
2018-01-19 12:14:33.635743: precision @ 1 = 0.566
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1300
6221
10800
2018-01-19 12:17:53.560231: precision @ 1 = 0.576
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1365
6275
10800
2018-01-19 12:21:13.605899: precision @ 1 = 0.581
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1430
6337
10800
2018-01-19 12:24:33.802118: precision @ 1 = 0.587
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1495
6394
10800
2018-01-19 12:27:53.762000: precision @ 1 = 0.592
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1560
6442
10800
2018-01-19 12:31:13.715580: precision @ 1 = 0.596
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1625
6493
10800
2018-01-19 12:34:33.739208: precision @ 1 = 0.601
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1690
6519
10800
2018-01-19 12:37:53.617281: precision @ 1 = 0.604
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1755
6558
10800
2018-01-19 12:41:13.619861: precision @ 1 = 0.607
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1820
6585
10800
2018-01-19 12:44:33.331253: precision @ 1 = 0.610
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1885
6623
10800
2018-01-19 12:47:53.391035: precision @ 1 = 0.613
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1950
6654
10800
2018-01-19 12:51:13.365215: precision @ 1 = 0.616
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2015
6680
10800
2018-01-19 12:54:33.256910: precision @ 1 = 0.619
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2080
6688
10800
2018-01-19 12:57:53.354233: precision @ 1 = 0.619
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2145
6691
10800
2018-01-19 13:01:13.179109: precision @ 1 = 0.620
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2210
6712
10800
2018-01-19 13:04:33.161144: precision @ 1 = 0.621
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2275
6726
10800
2018-01-19 13:07:53.028603: precision @ 1 = 0.623
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2340
6715
10800
2018-01-19 13:11:14.150993: precision @ 1 = 0.622
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2405
6731
10800
2018-01-19 13:14:36.565794: precision @ 1 = 0.623
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2470
6734
10800
2018-01-19 13:17:57.786565: precision @ 1 = 0.624
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2535
6756
10800
2018-01-19 13:21:18.694166: precision @ 1 = 0.626
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2600
6747
10800
2018-01-19 13:24:39.408404: precision @ 1 = 0.625
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2665
6755
10800
2018-01-19 13:27:59.975902: precision @ 1 = 0.625
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2730
6758
10800
2018-01-19 13:31:20.459748: precision @ 1 = 0.626
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2795
6761
10800
2018-01-19 13:34:40.925265: precision @ 1 = 0.626
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2860
6766
10800
2018-01-19 13:38:01.323687: precision @ 1 = 0.626
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2925
6763
10800
2018-01-19 13:41:22.268867: precision @ 1 = 0.626
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2990
6786
10800
2018-01-19 13:44:42.816323: precision @ 1 = 0.628
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3055
6794
10800
2018-01-19 13:48:03.173937: precision @ 1 = 0.629
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3120
6795
10800
2018-01-19 13:51:23.744032: precision @ 1 = 0.629
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3185
6797
10800
2018-01-19 13:54:44.142403: precision @ 1 = 0.629
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3250
6809
10800
2018-01-19 13:58:04.538300: precision @ 1 = 0.630
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3315
6807
10800
2018-01-19 14:01:24.776525: precision @ 1 = 0.630
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3380
6817
10800
2018-01-19 14:04:45.097596: precision @ 1 = 0.631
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3445
6827
10800
2018-01-19 14:08:05.342069: precision @ 1 = 0.632
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3510
6839
10800
2018-01-19 14:11:25.561805: precision @ 1 = 0.633
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3575
6848
10800
2018-01-19 14:14:45.919767: precision @ 1 = 0.634
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3640
6854
10800
2018-01-19 14:18:06.276524: precision @ 1 = 0.635
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3705
6871
10800
2018-01-19 14:21:26.819927: precision @ 1 = 0.636
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3770
6893
10800
2018-01-19 14:24:47.038231: precision @ 1 = 0.638
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3835
6903
10800
2018-01-19 14:28:07.530454: precision @ 1 = 0.639
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3900
6909
10800
2018-01-19 14:31:27.954845: precision @ 1 = 0.640
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3965
6913
10800
2018-01-19 14:34:48.390089: precision @ 1 = 0.640
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4030
6919
10800
2018-01-19 14:38:08.849761: precision @ 1 = 0.641
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4095
6929
10800
2018-01-19 14:41:29.165210: precision @ 1 = 0.642
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4160
6946
10800
2018-01-19 14:44:49.833135: precision @ 1 = 0.643
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4225
6962
10800
2018-01-19 14:48:10.100562: precision @ 1 = 0.645
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4290
6967
10800
2018-01-19 14:51:30.580965: precision @ 1 = 0.645
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4355
6978
10800
2018-01-19 14:54:50.985396: precision @ 1 = 0.646
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4420
6987
10800
2018-01-19 14:58:11.267491: precision @ 1 = 0.647
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4485
6996
10800
2018-01-19 15:01:31.554306: precision @ 1 = 0.648
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4550
7006
10800
2018-01-19 15:04:51.867463: precision @ 1 = 0.649
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4615
7011
10800
2018-01-19 15:08:12.302082: precision @ 1 = 0.649
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4680
7020
10800
2018-01-19 15:11:34.027879: precision @ 1 = 0.650
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4745
7022
10800
2018-01-19 15:14:54.908986: precision @ 1 = 0.650
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4810
7026
10800
2018-01-19 15:18:14.922883: precision @ 1 = 0.651
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4875
7037
10800
2018-01-19 15:21:35.062873: precision @ 1 = 0.652
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4940
7029
10800
2018-01-19 15:24:55.355081: precision @ 1 = 0.651
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5005
7031
10800
2018-01-19 15:28:15.564527: precision @ 1 = 0.651
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5070
7043
10800
2018-01-19 15:31:35.654332: precision @ 1 = 0.652
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5135
7057
10800
2018-01-19 15:34:55.769189: precision @ 1 = 0.653
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5200
7061
10800
2018-01-19 15:38:16.016058: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5265
7060
10800
2018-01-19 15:41:36.886871: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5330
7061
10800
2018-01-19 15:44:58.235627: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5395
7060
10800
2018-01-19 15:48:19.519641: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5460
7055
10800
2018-01-19 15:51:41.097351: precision @ 1 = 0.653
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5525
7061
10800
2018-01-19 15:55:02.263886: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5590
7062
10800
2018-01-19 15:58:23.380400: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5655
7064
10800
2018-01-19 16:01:44.495005: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5720
7067
10800
2018-01-19 16:05:05.664362: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5785
7071
10800
2018-01-19 16:08:26.927405: precision @ 1 = 0.655
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5850
7076
10800
2018-01-19 16:11:47.977370: precision @ 1 = 0.655
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5915
7095
10800
2018-01-19 16:15:09.127399: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5980
7099
10800
2018-01-19 16:18:30.166629: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6045
7092
10800
2018-01-19 16:21:51.395833: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6110
7101
10800
2018-01-19 16:25:12.649340: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6175
7097
10800
2018-01-19 16:28:33.860457: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6240
7096
10800
2018-01-19 16:31:54.768611: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6305
7093
10800
2018-01-19 16:35:15.911137: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6370
7098
10800
2018-01-19 16:38:37.123592: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6435
7101
10800
2018-01-19 16:41:58.341719: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6500
7100
10800
2018-01-19 16:45:19.424143: precision @ 1 = 0.657
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6565
7114
10800
2018-01-19 16:48:40.699146: precision @ 1 = 0.659
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6630
7114
10800
2018-01-19 16:52:02.074566: precision @ 1 = 0.659
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6695
7118
10800
2018-01-19 16:55:23.412123: precision @ 1 = 0.659
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6695
7118
10800
2018-01-19 16:58:44.672847: precision @ 1 = 0.659
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6760
7125
10800
2018-01-19 17:02:07.008075: precision @ 1 = 0.660
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6825
7134
10800
2018-01-19 17:05:29.532553: precision @ 1 = 0.661
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6890
7132
10800
2018-01-19 17:08:51.395045: precision @ 1 = 0.660
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6955
7130
10800
2018-01-19 17:12:13.243462: precision @ 1 = 0.660
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7020
7130
10800
2018-01-19 17:15:35.123375: precision @ 1 = 0.660
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7085
7128
10800
2018-01-19 17:18:56.702367: precision @ 1 = 0.660
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7150
7117
10800
2018-01-19 17:22:17.618547: precision @ 1 = 0.659
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7215
7126
10800
2018-01-19 17:25:39.002979: precision @ 1 = 0.660
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7280
7136
10800
2018-01-19 17:29:00.240187: precision @ 1 = 0.661
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7345
7145
10800
2018-01-19 17:32:20.794608: precision @ 1 = 0.662
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7410
7145
10800
2018-01-19 17:35:41.602183: precision @ 1 = 0.662
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7475
7156
10800
2018-01-19 17:39:02.722649: precision @ 1 = 0.663
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7540
7149
10800
2018-01-19 17:42:24.052474: precision @ 1 = 0.662
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7605
7152
10800
2018-01-19 17:45:44.370890: precision @ 1 = 0.662
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7670
7168
10800
2018-01-19 17:49:03.985056: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7735
7172
10800
2018-01-19 17:52:23.884928: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7800
7167
10800
2018-01-19 17:55:44.646399: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7865
7165
10800
2018-01-19 17:59:04.333238: precision @ 1 = 0.663
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7930
7169
10800
2018-01-19 18:02:23.953091: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7995
7168
10800
2018-01-19 18:05:43.467402: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8060
7170
10800
2018-01-19 18:09:03.094626: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8125
7175
10800
2018-01-19 18:12:22.878471: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8190
7169
10800
2018-01-19 18:15:42.437675: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8255
7172
10800
2018-01-19 18:19:01.941604: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8320
7173
10800
2018-01-19 18:22:21.492274: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8385
7172
10800
2018-01-19 18:25:41.171452: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8450
7172
10800
2018-01-19 18:29:00.696225: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8515
7181
10800
2018-01-19 18:32:20.434630: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8580
7176
10800
2018-01-19 18:35:40.096166: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8645
7174
10800
2018-01-19 18:38:59.677818: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8710
7179
10800
2018-01-19 18:42:19.300567: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8775
7179
10800
2018-01-19 18:45:39.046320: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8840
7181
10800
2018-01-19 18:48:58.860599: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8905
7186
10800
2018-01-19 18:52:18.589073: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8970
7178
10800
2018-01-19 18:55:38.448608: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9035
7179
10800
2018-01-19 18:58:58.008929: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9100
7182
10800
2018-01-19 19:02:17.739015: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9165
7178
10800
2018-01-19 19:05:37.537634: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9230
7171
10800
2018-01-19 19:08:57.084735: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9295
7169
10800
2018-01-19 19:12:16.855768: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9360
7169
10800
2018-01-19 19:15:36.840681: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9425
7168
10800
2018-01-19 19:18:56.666168: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9490
7171
10800
2018-01-19 19:22:16.679399: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9555
7176
10800
2018-01-19 19:25:36.339597: precision @ 1 = 0.664
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9620
7180
10800
2018-01-19 19:28:56.041779: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9685
7184
10800
2018-01-19 19:32:15.906367: precision @ 1 = 0.665
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9750
7191
10800
2018-01-19 19:35:35.731105: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9815
7190
10800
2018-01-19 19:38:55.188978: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9880
7194
10800
2018-01-19 19:42:15.018162: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9945
7193
10800
2018-01-19 19:45:34.622719: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10010
7193
10800
2018-01-19 19:48:54.545759: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10075
7201
10800
2018-01-19 19:52:14.400774: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10140
7202
10800
2018-01-19 19:55:34.144993: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10205
7205
10800
2018-01-19 19:58:53.998722: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10270
7203
10800
2018-01-19 20:02:14.231248: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10335
7201
10800
2018-01-19 20:05:34.830776: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10400
7201
10800
2018-01-19 20:08:56.311263: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10465
7199
10800
2018-01-19 20:12:17.100442: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10530
7197
10800
2018-01-19 20:15:36.995027: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10660
7191
10800
2018-01-19 20:18:56.479722: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10725
7189
10800
2018-01-19 20:22:16.484452: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10790
7190
10800
2018-01-19 20:25:36.187942: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10855
7197
10800
2018-01-19 20:28:55.805302: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10920
7197
10800
2018-01-19 20:32:15.685849: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10985
7199
10800
2018-01-19 20:35:35.184194: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11050
7209
10800
2018-01-19 20:38:55.001354: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11115
7206
10800
2018-01-19 20:42:14.680761: precision @ 1 = 0.667
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11180
7213
10800
2018-01-19 20:45:34.243635: precision @ 1 = 0.668
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11245
7222
10800
2018-01-19 20:48:53.991312: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11310
7219
10800
2018-01-19 20:52:13.647779: precision @ 1 = 0.668
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11375
7221
10800
2018-01-19 20:55:33.261630: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11440
7220
10800
2018-01-19 20:58:52.888162: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11505
7222
10800
2018-01-19 21:02:12.508526: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11570
7220
10800
2018-01-19 21:05:32.185466: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11635
7215
10800
2018-01-19 21:08:51.979784: precision @ 1 = 0.668
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11700
7225
10800
2018-01-19 21:12:11.867252: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11765
7229
10800
2018-01-19 21:15:31.318720: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11830
7228
10800
2018-01-19 21:18:50.777441: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11895
7225
10800
2018-01-19 21:22:10.216605: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11960
7228
10800
2018-01-19 21:25:29.686366: precision @ 1 = 0.669
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12025
7231
10800
2018-01-19 21:28:49.228283: precision @ 1 = 0.670
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12090
7233
10800
2018-01-19 21:32:08.950626: precision @ 1 = 0.670
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12155
7234
10800
2018-01-19 21:35:28.360053: precision @ 1 = 0.670
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12220
7232
10800
2018-01-19 21:38:47.759239: precision @ 1 = 0.670
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12285
7238
10800
2018-01-19 21:42:07.671133: precision @ 1 = 0.670
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12350
7244
10800
2018-01-19 21:45:27.086159: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12415
7243
10800
2018-01-19 21:48:46.738260: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12480
7247
10800
2018-01-19 21:52:06.222270: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12545
7241
10800
2018-01-19 21:55:25.588845: precision @ 1 = 0.670
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12610
7245
10800
2018-01-19 21:58:45.157978: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12675
7251
10800
2018-01-19 22:02:04.573471: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12740
7249
10800
2018-01-19 22:05:24.134330: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12805
7251
10800
2018-01-19 22:08:43.632102: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12870
7252
10800
2018-01-19 22:12:03.251533: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12935
7251
10800
2018-01-19 22:15:22.993642: precision @ 1 = 0.671
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13000
7258
10800
2018-01-19 22:18:42.375246: precision @ 1 = 0.672
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13065
7260
10800
2018-01-19 22:22:01.785819: precision @ 1 = 0.672
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13130
7266
10800
2018-01-19 22:25:21.317912: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13195
7262
10800
2018-01-19 22:28:41.086048: precision @ 1 = 0.672
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13260
7262
10800
2018-01-19 22:32:00.555864: precision @ 1 = 0.672
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13325
7264
10800
2018-01-19 22:35:20.070003: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13390
7264
10800
2018-01-19 22:38:39.623472: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13455
7265
10800
2018-01-19 22:41:59.060374: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13520
7265
10800
2018-01-19 22:45:18.634736: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13585
7268
10800
2018-01-19 22:48:38.220079: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13650
7267
10800
2018-01-19 22:51:57.938091: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13715
7264
10800
2018-01-19 22:55:17.446706: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13780
7268
10800
2018-01-19 22:58:36.954144: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13845
7270
10800
2018-01-19 23:01:56.671077: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13910
7272
10800
2018-01-19 23:05:16.121040: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13975
7275
10800
2018-01-19 23:08:35.754297: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14040
7273
10800
2018-01-19 23:11:55.276157: precision @ 1 = 0.673
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14105
7280
10800
2018-01-19 23:15:14.923494: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14170
7276
10800
2018-01-19 23:18:34.434121: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14235
7274
10800
2018-01-19 23:21:53.979152: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14300
7278
10800
2018-01-19 23:25:13.518398: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14365
7280
10800
2018-01-19 23:28:33.010669: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14430
7285
10800
2018-01-19 23:31:52.713606: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14495
7281
10800
2018-01-19 23:35:12.440993: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14560
7282
10800
2018-01-19 23:38:32.049229: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14625
7283
10800
2018-01-19 23:41:51.822864: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14690
7286
10800
2018-01-19 23:45:11.422000: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14755
7286
10800
2018-01-19 23:48:30.991302: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14820
7284
10800
2018-01-19 23:51:50.450174: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14885
7279
10800
2018-01-19 23:55:10.047270: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14950
7282
10800
2018-01-19 23:58:29.630230: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15015
7287
10800
2018-01-20 00:01:49.191244: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15080
7286
10800
2018-01-20 00:05:08.715402: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15145
7286
10800
2018-01-20 00:08:28.359270: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15210
7289
10800
2018-01-20 00:11:47.949398: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15275
7293
10800
2018-01-20 00:15:07.519154: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15340
7296
10800
2018-01-20 00:18:26.861731: precision @ 1 = 0.676
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15405
7296
10800
2018-01-20 00:21:46.652427: precision @ 1 = 0.676
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15470
7296
10800
2018-01-20 00:25:06.223049: precision @ 1 = 0.676
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15535
7293
10800
2018-01-20 00:28:25.918872: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15600
7297
10800
2018-01-20 00:31:45.549189: precision @ 1 = 0.676
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15665
7292
10800
2018-01-20 00:35:05.475601: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15730
7291
10800
2018-01-20 00:38:24.975199: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15795
7288
10800
2018-01-20 00:41:44.710531: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15860
7291
10800
2018-01-20 00:45:04.206452: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15925
7291
10800
2018-01-20 00:48:24.201380: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15990
7294
10800
2018-01-20 00:51:44.148032: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16055
7292
10800
2018-01-20 00:55:04.055428: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16120
7294
10800
2018-01-20 00:58:23.652158: precision @ 1 = 0.675
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16185
7302
10800
2018-01-20 01:01:43.273162: precision @ 1 = 0.676
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16250
7310
10800
2018-01-20 01:05:02.765535: precision @ 1 = 0.677
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16315
7309
10800
2018-01-20 01:08:22.296114: precision @ 1 = 0.677
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16380
7313
10800
2018-01-20 01:11:41.841160: precision @ 1 = 0.677
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16445
7312
10800
2018-01-20 01:15:01.594847: precision @ 1 = 0.677
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16510
7310
10800
2018-01-20 01:18:21.401024: precision @ 1 = 0.677
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16575
7315
10800
2018-01-20 01:21:40.796798: precision @ 1 = 0.677
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16640
7316
10800
2018-01-20 01:25:00.310476: precision @ 1 = 0.677
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16705
7318
10800
2018-01-20 01:28:20.003166: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16770
7328
10800
2018-01-20 01:31:39.546438: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16835
7329
10800
2018-01-20 01:34:59.145140: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16900
7323
10800
2018-01-20 01:38:19.041012: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16965
7324
10800
2018-01-20 01:41:38.745363: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17030
7327
10800
2018-01-20 01:44:58.270739: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17095
7327
10800
2018-01-20 01:48:18.002578: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17160
7328
10800
2018-01-20 01:51:37.569645: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17225
7330
10800
2018-01-20 01:54:57.223869: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17290
7327
10800
2018-01-20 01:58:16.735906: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17355
7331
10800
2018-01-20 02:01:36.432296: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17420
7329
10800
2018-01-20 02:04:56.248522: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17485
7325
10800
2018-01-20 02:08:15.697668: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17550
7323
10800
2018-01-20 02:11:35.319664: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17615
7330
10800
2018-01-20 02:14:54.927190: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17680
7326
10800
2018-01-20 02:18:14.505053: precision @ 1 = 0.678
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17745
7330
10800
2018-01-20 02:21:34.569842: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17810
7332
10800
2018-01-20 02:24:54.205520: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17875
7331
10800
2018-01-20 02:28:13.950919: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17940
7335
10800
2018-01-20 02:31:33.940058: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18005
7333
10800
2018-01-20 02:34:54.828750: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18070
7337
10800
2018-01-20 02:38:15.789737: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18135
7334
10800
2018-01-20 02:41:36.113089: precision @ 1 = 0.679
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18200
7341
10800
2018-01-20 02:44:55.712797: precision @ 1 = 0.680
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18330
7346
10800
2018-01-20 02:48:15.410851: precision @ 1 = 0.680
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18395
7345
10800
2018-01-20 02:51:34.961224: precision @ 1 = 0.680
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18460
7350
10800
2018-01-20 02:54:54.465828: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18525
7348
10800
2018-01-20 02:58:13.949853: precision @ 1 = 0.680
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18590
7351
10800
2018-01-20 03:01:33.559326: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18655
7352
10800
2018-01-20 03:04:53.098344: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18720
7355
10800
2018-01-20 03:08:13.551124: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18785
7354
10800
2018-01-20 03:11:33.019253: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18850
7357
10800
2018-01-20 03:14:52.572303: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18915
7351
10800
2018-01-20 03:18:12.105616: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18980
7357
10800
2018-01-20 03:21:31.704632: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19045
7357
10800
2018-01-20 03:24:51.086477: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19110
7357
10800
2018-01-20 03:28:10.609311: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19175
7358
10800
2018-01-20 03:31:30.085781: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19240
7357
10800
2018-01-20 03:34:49.676768: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19305
7357
10800
2018-01-20 03:38:09.176305: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19370
7364
10800
2018-01-20 03:41:28.766427: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19435
7369
10800
2018-01-20 03:44:48.286727: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19500
7370
10800
2018-01-20 03:48:07.825221: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19565
7367
10800
2018-01-20 03:51:27.399151: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19630
7364
10800
2018-01-20 03:54:46.882845: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19695
7368
10800
2018-01-20 03:58:06.294280: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19760
7370
10800
2018-01-20 04:01:25.827168: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19825
7372
10800
2018-01-20 04:04:45.399054: precision @ 1 = 0.683
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19890
7370
10800
2018-01-20 04:08:04.892688: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19955
7372
10800
2018-01-20 04:11:24.506298: precision @ 1 = 0.683
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20020
7378
10800
2018-01-20 04:14:44.156943: precision @ 1 = 0.683
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20085
7373
10800
2018-01-20 04:18:03.722954: precision @ 1 = 0.683
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20150
7371
10800
2018-01-20 04:21:23.065451: precision @ 1 = 0.682
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20215
7374
10800
2018-01-20 04:24:42.369842: precision @ 1 = 0.683
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20280
7381
10800
2018-01-20 04:28:02.032500: precision @ 1 = 0.683
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20345
7381
10800
2018-01-20 04:31:21.442023: precision @ 1 = 0.683
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20410
7385
10800
2018-01-20 04:34:40.979654: precision @ 1 = 0.684
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20475
7389
10800
2018-01-20 04:38:00.286807: precision @ 1 = 0.684
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20540
7389
10800
2018-01-20 04:41:20.069583: precision @ 1 = 0.684
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20605
7392
10800
2018-01-20 04:44:39.570613: precision @ 1 = 0.684
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20670
7394
10800
2018-01-20 04:47:58.981545: precision @ 1 = 0.685
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20735
7396
10800
2018-01-20 04:51:18.588745: precision @ 1 = 0.685
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20800
7400
10800
2018-01-20 04:54:38.047777: precision @ 1 = 0.685
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20865
7398
10800
2018-01-20 04:57:57.543130: precision @ 1 = 0.685
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20930
7398
10800
2018-01-20 05:01:17.009311: precision @ 1 = 0.685
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20995
7406
10800
2018-01-20 05:04:36.484406: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21060
7407
10800
2018-01-20 05:07:55.962365: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21125
7406
10800
2018-01-20 05:11:15.577097: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21190
7406
10800
2018-01-20 05:14:34.862383: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21255
7408
10800
2018-01-20 05:17:54.724945: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21320
7408
10800
2018-01-20 05:21:14.220399: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21385
7407
10800
2018-01-20 05:24:33.463611: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21450
7406
10800
2018-01-20 05:27:53.303122: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21515
7408
10800
2018-01-20 05:31:12.812153: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21580
7409
10800
2018-01-20 05:34:32.056619: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21645
7413
10800
2018-01-20 05:37:51.490295: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21710
7412
10800
2018-01-20 05:41:11.020298: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21775
7417
10800
2018-01-20 05:44:30.389012: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21840
7415
10800
2018-01-20 05:47:49.856284: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21905
7416
10800
2018-01-20 05:51:09.338646: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21970
7417
10800
2018-01-20 05:54:29.096641: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22035
7415
10800
2018-01-20 05:57:48.624795: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22100
7419
10800
2018-01-20 06:01:08.615347: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22165
7418
10800
2018-01-20 06:04:28.096253: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22230
7421
10800
2018-01-20 06:07:47.488401: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22295
7421
10800
2018-01-20 06:11:06.960734: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22360
7426
10800
2018-01-20 06:14:26.470074: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22425
7424
10800
2018-01-20 06:17:45.995211: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22490
7425
10800
2018-01-20 06:21:05.904772: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22555
7425
10800
2018-01-20 06:24:25.457517: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22620
7424
10800
2018-01-20 06:27:44.982990: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22685
7426
10800
2018-01-20 06:31:04.715581: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22750
7426
10800
2018-01-20 06:34:24.774745: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22815
7430
10800
2018-01-20 06:37:44.147467: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22880
7428
10800
2018-01-20 06:41:03.590096: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22945
7431
10800
2018-01-20 06:44:22.907884: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23010
7434
10800
2018-01-20 06:47:42.151905: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23075
7437
10800
2018-01-20 06:51:01.690213: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23140
7438
10800
2018-01-20 06:54:21.298442: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23205
7436
10800
2018-01-20 06:57:40.763696: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23270
7436
10800
2018-01-20 07:01:00.433261: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23335
7437
10800
2018-01-20 07:04:20.104080: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23400
7438
10800
2018-01-20 07:07:39.600186: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23465
7442
10800
2018-01-20 07:10:59.467286: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23530
7436
10800
2018-01-20 07:14:18.915914: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23595
7438
10800
2018-01-20 07:17:38.560552: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23660
7440
10800
2018-01-20 07:20:58.364370: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23725
7437
10800
2018-01-20 07:24:17.995277: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23790
7440
10800
2018-01-20 07:27:37.920035: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23855
7443
10800
2018-01-20 07:30:57.416858: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23920
7445
10800
2018-01-20 07:34:16.984414: precision @ 1 = 0.689
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23985
7449
10800
2018-01-20 07:37:36.606477: precision @ 1 = 0.690
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24050
7449
10800
2018-01-20 07:40:56.174069: precision @ 1 = 0.690
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24115
7454
10800
2018-01-20 07:44:15.665842: precision @ 1 = 0.690
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24180
7453
10800
2018-01-20 07:47:35.614253: precision @ 1 = 0.690
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24245
7454
10800
2018-01-20 07:50:55.051370: precision @ 1 = 0.690
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24310
7456
10800
2018-01-20 07:54:14.531470: precision @ 1 = 0.690
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24375
7457
10800
2018-01-20 07:57:34.203032: precision @ 1 = 0.690
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24440
7463
10800
2018-01-20 08:00:53.752792: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24505
7465
10800
2018-01-20 08:04:13.340673: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24570
7464
10800
2018-01-20 08:07:32.894524: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24635
7466
10800
2018-01-20 08:10:52.470991: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24700
7468
10800
2018-01-20 08:14:12.265767: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24765
7463
10800
2018-01-20 08:17:31.921174: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24830
7465
10800
2018-01-20 08:20:51.539255: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24895
7460
10800
2018-01-20 08:24:10.963078: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24960
7461
10800
2018-01-20 08:27:30.501878: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25025
7465
10800
2018-01-20 08:30:50.038307: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25090
7466
10800
2018-01-20 08:34:09.626837: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25155
7471
10800
2018-01-20 08:37:29.187468: precision @ 1 = 0.692
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25220
7465
10800
2018-01-20 08:40:49.412766: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25285
7468
10800
2018-01-20 08:44:10.830736: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25350
7472
10800
2018-01-20 08:47:31.265426: precision @ 1 = 0.692
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25415
7471
10800
2018-01-20 08:50:51.251063: precision @ 1 = 0.692
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25545
7476
10800
2018-01-20 08:54:11.292561: precision @ 1 = 0.692
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25610
7478
10800
2018-01-20 08:57:30.671230: precision @ 1 = 0.692
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25675
7476
10800
2018-01-20 09:00:50.269607: precision @ 1 = 0.692
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25740
7476
10800
2018-01-20 09:04:10.049430: precision @ 1 = 0.692
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25805
7476
10800
2018-01-20 09:07:29.454925: precision @ 1 = 0.692
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25870
7479
10800
2018-01-20 09:10:48.831636: precision @ 1 = 0.693
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25935
7480
10800
2018-01-20 09:14:08.498565: precision @ 1 = 0.693
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26000
7486
10800
2018-01-20 09:17:28.050833: precision @ 1 = 0.693
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26065
7483
10800
2018-01-20 09:20:47.504465: precision @ 1 = 0.693
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26130
7490
10800
2018-01-20 09:24:07.085340: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26195
7493
10800
2018-01-20 09:27:26.692392: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26260
7490
10800
2018-01-20 09:30:46.894774: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26325
7490
10800
2018-01-20 09:34:06.514397: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26390
7492
10800
2018-01-20 09:37:25.979767: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26455
7495
10800
2018-01-20 09:40:45.433673: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26520
7496
10800
2018-01-20 09:44:04.839218: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26585
7495
10800
2018-01-20 09:47:24.536223: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26650
7495
10800
2018-01-20 09:50:44.142013: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26715
7496
10800
2018-01-20 09:54:03.692150: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26780
7496
10800
2018-01-20 09:57:23.029671: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26845
7495
10800
2018-01-20 10:00:42.551796: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26910
7495
10800
2018-01-20 10:04:01.864954: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26975
7491
10800
2018-01-20 10:07:21.596966: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27040
7493
10800
2018-01-20 10:10:40.906576: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27105
7492
10800
2018-01-20 10:14:00.414236: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27170
7492
10800
2018-01-20 10:17:19.876953: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27235
7496
10800
2018-01-20 10:20:39.801097: precision @ 1 = 0.694
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27300
7501
10800
2018-01-20 10:23:59.178570: precision @ 1 = 0.695
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27365
7501
10800
2018-01-20 10:27:18.693508: precision @ 1 = 0.695
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27430
7504
10800
2018-01-20 10:30:38.083618: precision @ 1 = 0.695
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27495
7506
10800
2018-01-20 10:33:57.559334: precision @ 1 = 0.695
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27560
7508
10800
2018-01-20 10:37:16.956610: precision @ 1 = 0.695
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27625
7510
10800
2018-01-20 10:40:36.389877: precision @ 1 = 0.695
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27690
7511
10800
2018-01-20 10:43:55.696861: precision @ 1 = 0.695
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27755
7512
10800
2018-01-20 10:47:15.041924: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27820
7512
10800
2018-01-20 10:50:34.575805: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27885
7514
10800
2018-01-20 10:53:54.074630: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27950
7516
10800
2018-01-20 10:57:13.572583: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28015
7518
10800
2018-01-20 11:00:33.173142: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28080
7518
10800
2018-01-20 11:03:52.549259: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28145
7519
10800
2018-01-20 11:07:11.968705: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28210
7521
10800
2018-01-20 11:10:31.411016: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28275
7527
10800
2018-01-20 11:13:50.890307: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28340
7530
10800
2018-01-20 11:17:10.412364: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28405
7535
10800
2018-01-20 11:20:30.065598: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28470
7533
10800
2018-01-20 11:23:49.681081: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28535
7534
10800
2018-01-20 11:27:09.207451: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28600
7531
10800
2018-01-20 11:30:29.149651: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28665
7534
10800
2018-01-20 11:33:48.813644: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28730
7530
10800
2018-01-20 11:37:08.443120: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28795
7527
10800
2018-01-20 11:40:28.003278: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28860
7526
10800
2018-01-20 11:43:47.371200: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28925
7528
10800
2018-01-20 11:47:06.976894: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28990
7532
10800
2018-01-20 11:50:26.301673: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29055
7539
10800
2018-01-20 11:53:45.919246: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29120
7538
10800
2018-01-20 11:57:05.700011: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29185
7539
10800
2018-01-20 12:00:25.539999: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29250
7541
10800
2018-01-20 12:03:45.310522: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29315
7542
10800
2018-01-20 12:07:05.133108: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29380
7545
10800
2018-01-20 12:10:24.639997: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29445
7549
10800
2018-01-20 12:13:44.138398: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29510
7555
10800
2018-01-20 12:17:03.566768: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29575
7555
10800
2018-01-20 12:20:23.148735: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29640
7557
10800
2018-01-20 12:23:42.641985: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29705
7560
10800
2018-01-20 12:27:02.303669: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29770
7564
10800
2018-01-20 12:30:21.895727: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29835
7563
10800
2018-01-20 12:33:41.451866: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29900
7566
10800
2018-01-20 12:37:01.293266: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29965
7563
10800
2018-01-20 12:40:20.717285: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30030
7567
10800
2018-01-20 12:43:40.242266: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30095
7567
10800
2018-01-20 12:46:59.883287: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30160
7571
10800
2018-01-20 12:50:19.629518: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30225
7570
10800
2018-01-20 12:53:39.353017: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30290
7570
10800
2018-01-20 12:56:58.978501: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30355
7568
10800
2018-01-20 13:00:18.758449: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30420
7571
10800
2018-01-20 13:03:38.303519: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30485
7573
10800
2018-01-20 13:06:57.807116: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30550
7575
10800
2018-01-20 13:10:17.224736: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30615
7577
10800
2018-01-20 13:13:36.971030: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30680
7575
10800
2018-01-20 13:16:56.456190: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30745
7582
10800
2018-01-20 13:20:15.934942: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30810
7580
10800
2018-01-20 13:23:35.551535: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30875
7583
10800
2018-01-20 13:26:55.242366: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30940
7581
10800
2018-01-20 13:30:14.730894: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31005
7583
10800
2018-01-20 13:33:34.327960: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31070
7582
10800
2018-01-20 13:36:54.137733: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31135
7581
10800
2018-01-20 13:40:13.755931: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31200
7583
10800
2018-01-20 13:43:33.991704: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31265
7581
10800
2018-01-20 13:46:53.558481: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31330
7579
10800
2018-01-20 13:50:13.032337: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31395
7583
10800
2018-01-20 13:53:32.734786: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31460
7584
10800
2018-01-20 13:56:52.299498: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31525
7590
10800
2018-01-20 14:00:11.773165: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31590
7588
10800
2018-01-20 14:03:31.243276: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31655
7590
10800
2018-01-20 14:06:51.137679: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31720
7592
10800
2018-01-20 14:10:10.604669: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31785
7590
10800
2018-01-20 14:13:30.083819: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31850
7591
10800
2018-01-20 14:16:50.057800: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31915
7590
10800
2018-01-20 14:20:09.618605: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31980
7594
10800
2018-01-20 14:23:29.399254: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32045
7597
10800
2018-01-20 14:26:48.820507: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32110
7601
10800
2018-01-20 14:30:08.323533: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32175
7603
10800
2018-01-20 14:33:27.822765: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32240
7604
10800
2018-01-20 14:36:47.421342: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32305
7601
10800
2018-01-20 14:40:07.183978: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32370
7601
10800
2018-01-20 14:43:26.698765: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32435
7595
10800
2018-01-20 14:46:46.605561: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32500
7599
10800
2018-01-20 14:50:08.173672: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32565
7604
10800
2018-01-20 14:53:29.219270: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32630
7604
10800
2018-01-20 14:56:49.077413: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32695
7607
10800
2018-01-20 15:00:09.010021: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32825
7609
10800
2018-01-20 15:03:28.514460: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32890
7611
10800
2018-01-20 15:06:47.995594: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32955
7612
10800
2018-01-20 15:10:07.422284: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33020
7611
10800
2018-01-20 15:13:26.947483: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33085
7615
10800
2018-01-20 15:16:46.256936: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33150
7616
10800
2018-01-20 15:20:06.053096: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33215
7618
10800
2018-01-20 15:23:25.401769: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33280
7620
10800
2018-01-20 15:26:44.645449: precision @ 1 = 0.706



==> ILM8.0.txt <==
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-0
885
10800
2018-01-15 19:48:52.654994: precision @ 1 = 0.082
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-135
1081
10800
2018-01-15 19:52:08.878505: precision @ 1 = 0.100 
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-270
2137
10800
2018-01-15 19:55:25.011523: precision @ 1 = 0.198
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-405
3744
10800
2018-01-15 19:58:41.087703: precision @ 1 = 0.347
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-540
4067
10800
2018-01-15 20:01:57.082254: precision @ 1 = 0.377
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-675
4354
10800
2018-01-15 20:05:13.217529: precision @ 1 = 0.403
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-810
4571
10800
2018-01-15 20:08:29.176143: precision @ 1 = 0.423
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-945
4700
10800
2018-01-15 20:11:45.143990: precision @ 1 = 0.435
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1080
4748
10800
2018-01-15 20:15:01.010828: precision @ 1 = 0.440
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1215
4997
10800
2018-01-15 20:18:17.132668: precision @ 1 = 0.463
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1350
5184
10800
2018-01-15 20:21:32.853480: precision @ 1 = 0.480
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1485
5295
10800
2018-01-15 20:24:48.798461: precision @ 1 = 0.490
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1620
5350
10800
2018-01-15 20:28:04.611377: precision @ 1 = 0.495
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1755
5422
10800
2018-01-15 20:31:20.326011: precision @ 1 = 0.502
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-1890
5531
10800
2018-01-15 20:34:36.246120: precision @ 1 = 0.512
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2025
5563
10800
2018-01-15 20:37:52.179732: precision @ 1 = 0.515
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2160
5635
10800
2018-01-15 20:41:07.914696: precision @ 1 = 0.522
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2295
5688
10800
2018-01-15 20:44:23.586776: precision @ 1 = 0.527
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2430
5773
10800
2018-01-15 20:47:39.410350: precision @ 1 = 0.535
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2565
5838
10800
2018-01-15 20:50:55.136008: precision @ 1 = 0.541
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2565
5838
10800
2018-01-15 20:54:11.120832: precision @ 1 = 0.541
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2700
5901
10800
2018-01-15 20:57:26.907670: precision @ 1 = 0.546
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2835
5947
10800
2018-01-15 21:00:42.748090: precision @ 1 = 0.551
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-2970
6051
10800
2018-01-15 21:03:58.359625: precision @ 1 = 0.560
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3105
6290
10800
2018-01-15 21:07:14.389450: precision @ 1 = 0.582
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3240
6401
10800
2018-01-15 21:10:30.150544: precision @ 1 = 0.593
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3375
6498
10800
2018-01-15 21:13:45.945512: precision @ 1 = 0.602
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3510
6587
10800
2018-01-15 21:17:01.518709: precision @ 1 = 0.610
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3645
6660
10800
2018-01-15 21:20:17.324908: precision @ 1 = 0.617
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3780
6746
10800
2018-01-15 21:23:33.111330: precision @ 1 = 0.625
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-3915
6800
10800
2018-01-15 21:26:48.844546: precision @ 1 = 0.630
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4050
6885
10800
2018-01-15 21:30:04.893535: precision @ 1 = 0.637
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4185
6932
10800
2018-01-15 21:33:20.638089: precision @ 1 = 0.642
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4320
6946
10800
2018-01-15 21:36:36.585366: precision @ 1 = 0.643
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4455
7030
10800
2018-01-15 21:39:52.329935: precision @ 1 = 0.651
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4590
7062
10800
2018-01-15 21:43:08.062491: precision @ 1 = 0.654
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4725
7102
10800
2018-01-15 21:46:23.685715: precision @ 1 = 0.658
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4860
7139
10800
2018-01-15 21:49:39.314199: precision @ 1 = 0.661
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-4995
7193
10800
2018-01-15 21:52:54.943474: precision @ 1 = 0.666
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5130
7257
10800
2018-01-15 21:56:10.704570: precision @ 1 = 0.672
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5265
7275
10800
2018-01-15 21:59:26.407052: precision @ 1 = 0.674
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5400
7309
10800
2018-01-15 22:02:42.153535: precision @ 1 = 0.677
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5535
7353
10800
2018-01-15 22:05:58.063562: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5535
7353
10800
2018-01-15 22:09:14.506088: precision @ 1 = 0.681
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5670
7374
10800
2018-01-15 22:12:30.431070: precision @ 1 = 0.683
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5805
7410
10800
2018-01-15 22:15:46.312154: precision @ 1 = 0.686
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-5940
7420
10800
2018-01-15 22:19:01.966157: precision @ 1 = 0.687
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6075
7433
10800
2018-01-15 22:22:17.531585: precision @ 1 = 0.688
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6210
7462
10800
2018-01-15 22:25:33.257257: precision @ 1 = 0.691
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6345
7484
10800
2018-01-15 22:28:49.048237: precision @ 1 = 0.693
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6480
7488
10800
2018-01-15 22:32:04.972459: precision @ 1 = 0.693
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6615
7502
10800
2018-01-15 22:35:20.794388: precision @ 1 = 0.695
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6750
7513
10800
2018-01-15 22:38:36.551411: precision @ 1 = 0.696
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-6885
7523
10800
2018-01-15 22:41:52.387865: precision @ 1 = 0.697
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7020
7555
10800
2018-01-15 22:45:08.121905: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7155
7576
10800
2018-01-15 22:48:23.826562: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7290
7580
10800
2018-01-15 22:51:39.556459: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7425
7588
10800
2018-01-15 22:54:55.264741: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7560
7595
10800
2018-01-15 22:58:10.878732: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7695
7602
10800
2018-01-15 23:01:26.618994: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7830
7600
10800
2018-01-15 23:04:42.425654: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-7965
7587
10800
2018-01-15 23:07:58.109174: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8100
7595
10800
2018-01-15 23:11:14.064072: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8235
7597
10800
2018-01-15 23:14:29.694006: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8370
7581
10800
2018-01-15 23:17:45.415597: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8505
7564
10800
2018-01-15 23:21:01.122667: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8505
7562
10800
2018-01-15 23:24:17.137859: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8640
7559
10800
2018-01-15 23:27:32.819227: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8775
7564
10800
2018-01-15 23:30:48.799400: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-8910
7552
10800
2018-01-15 23:34:04.694534: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9045
7544
10800
2018-01-15 23:37:20.636217: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9180
7551
10800
2018-01-15 23:40:36.496477: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9315
7559
10800
2018-01-15 23:43:52.097290: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9450
7549
10800
2018-01-15 23:47:07.872851: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9585
7550
10800
2018-01-15 23:50:23.797314: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9720
7551
10800
2018-01-15 23:53:39.584793: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9855
7541
10800
2018-01-15 23:56:55.416395: precision @ 1 = 0.698
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-9990
7548
10800
2018-01-16 00:00:11.210618: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10125
7546
10800
2018-01-16 00:03:26.951835: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10260
7552
10800
2018-01-16 00:06:42.725068: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10395
7546
10800
2018-01-16 00:09:58.324191: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10530
7554
10800
2018-01-16 00:13:14.085340: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10665
7544
10800
2018-01-16 00:16:29.638562: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10800
7552
10800
2018-01-16 00:19:45.422358: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-10935
7550
10800
2018-01-16 00:23:00.955461: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11070
7549
10800
2018-01-16 00:26:16.555680: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11205
7550
10800
2018-01-16 00:29:32.040848: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11340
7552
10800
2018-01-16 00:32:47.863120: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11475
7548
10800
2018-01-16 00:36:03.510296: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11610
7547
10800
2018-01-16 00:39:18.999009: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11610
7547
10800
2018-01-16 00:42:34.904175: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11745
7550
10800
2018-01-16 00:45:50.532408: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-11880
7551
10800
2018-01-16 00:49:06.075501: precision @ 1 = 0.699
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12015
7557
10800
2018-01-16 00:52:21.670406: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12150
7557
10800
2018-01-16 00:55:37.383687: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12285
7563
10800
2018-01-16 00:58:53.150420: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12420
7559
10800
2018-01-16 01:02:08.790889: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12555
7571
10800
2018-01-16 01:05:24.056694: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12690
7565
10800
2018-01-16 01:08:39.579578: precision @ 1 = 0.700
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12825
7571
10800
2018-01-16 01:11:55.275324: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-12960
7571
10800
2018-01-16 01:15:11.030438: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13095
7574
10800
2018-01-16 01:18:26.814996: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13230
7570
10800
2018-01-16 01:21:42.817620: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13365
7566
10800
2018-01-16 01:24:58.346823: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13500
7576
10800
2018-01-16 01:28:13.742733: precision @ 1 = 0.701
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13635
7581
10800
2018-01-16 01:31:29.317656: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13770
7586
10800
2018-01-16 01:34:44.908052: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-13905
7577
10800
2018-01-16 01:38:00.517404: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14040
7579
10800
2018-01-16 01:41:16.275702: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14175
7588
10800
2018-01-16 01:44:31.721865: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14310
7583
10800
2018-01-16 01:47:46.989852: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14445
7578
10800
2018-01-16 01:51:02.415407: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14445
7579
10800
2018-01-16 01:54:18.065761: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14580
7586
10800
2018-01-16 01:57:33.687602: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14715
7582
10800
2018-01-16 02:00:49.889864: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14850
7583
10800
2018-01-16 02:04:05.488445: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-14985
7586
10800
2018-01-16 02:07:20.987647: precision @ 1 = 0.702
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15120
7596
10800
2018-01-16 02:10:36.347472: precision @ 1 = 0.703
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15255
7601
10800
2018-01-16 02:13:51.730962: precision @ 1 = 0.704
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15390
7611
10800
2018-01-16 02:17:07.249634: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15525
7618
10800
2018-01-16 02:20:22.912706: precision @ 1 = 0.705
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15660
7623
10800
2018-01-16 02:23:38.633093: precision @ 1 = 0.706
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15795
7633
10800
2018-01-16 02:26:54.546484: precision @ 1 = 0.707
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-15930
7631
10800
2018-01-16 02:30:10.056939: precision @ 1 = 0.707
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16065
7638
10800
2018-01-16 02:33:25.351309: precision @ 1 = 0.707
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16200
7644
10800
2018-01-16 02:36:40.991880: precision @ 1 = 0.708
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16335
7643
10800
2018-01-16 02:39:56.905379: precision @ 1 = 0.708
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16470
7649
10800
2018-01-16 02:43:12.580872: precision @ 1 = 0.708
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16605
7646
10800
2018-01-16 02:46:28.377267: precision @ 1 = 0.708
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16740
7646
10800
2018-01-16 02:49:44.046848: precision @ 1 = 0.708
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-16875
7657
10800
2018-01-16 02:52:59.503315: precision @ 1 = 0.709
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17010
7667
10800
2018-01-16 02:56:14.992271: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17145
7668
10800
2018-01-16 02:59:30.326285: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17280
7667
10800
2018-01-16 03:02:46.209330: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17415
7666
10800
2018-01-16 03:06:01.869031: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17415
7667
10800
2018-01-16 03:09:18.198608: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17550
7666
10800
2018-01-16 03:12:33.903054: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17685
7666
10800
2018-01-16 03:15:49.323734: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17820
7668
10800
2018-01-16 03:19:04.877294: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-17955
7667
10800
2018-01-16 03:22:20.339287: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18090
7675
10800
2018-01-16 03:25:35.738194: precision @ 1 = 0.711
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18225
7670
10800
2018-01-16 03:28:51.510991: precision @ 1 = 0.710
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18360
7677
10800
2018-01-16 03:32:07.182935: precision @ 1 = 0.711
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18495
7677
10800
2018-01-16 03:35:22.954073: precision @ 1 = 0.711
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18630
7678
10800
2018-01-16 03:38:38.353320: precision @ 1 = 0.711
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18765
7686
10800
2018-01-16 03:41:53.972921: precision @ 1 = 0.712
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-18900
7687
10800
2018-01-16 03:45:09.455145: precision @ 1 = 0.712
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19035
7685
10800
2018-01-16 03:48:24.961390: precision @ 1 = 0.712
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19170
7689
10800
2018-01-16 03:51:40.636405: precision @ 1 = 0.712
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19305
7698
10800
2018-01-16 03:54:56.334027: precision @ 1 = 0.713
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19440
7703
10800
2018-01-16 03:58:11.808006: precision @ 1 = 0.713
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19575
7704
10800
2018-01-16 04:01:27.411095: precision @ 1 = 0.713
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19710
7709
10800
2018-01-16 04:04:42.891968: precision @ 1 = 0.714
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19845
7708
10800
2018-01-16 04:07:58.473861: precision @ 1 = 0.714
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-19980
7715
10800
2018-01-16 04:11:14.036104: precision @ 1 = 0.714
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20115
7709
10800
2018-01-16 04:14:29.568223: precision @ 1 = 0.714
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20250
7715
10800
2018-01-16 04:17:45.242475: precision @ 1 = 0.714
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20385
7713
10800
2018-01-16 04:21:00.724781: precision @ 1 = 0.714
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20385
7714
10800
2018-01-16 04:24:16.079704: precision @ 1 = 0.714
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20520
7718
10800
2018-01-16 04:27:31.905283: precision @ 1 = 0.715
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20655
7729
10800
2018-01-16 04:30:47.311389: precision @ 1 = 0.716
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20790
7731
10800
2018-01-16 04:34:02.872598: precision @ 1 = 0.716
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-20925
7737
10800
2018-01-16 04:37:18.779789: precision @ 1 = 0.716
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21060
7742
10800
2018-01-16 04:40:34.298135: precision @ 1 = 0.717
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21195
7745
10800
2018-01-16 04:43:49.716208: precision @ 1 = 0.717
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21330
7751
10800
2018-01-16 04:47:04.998272: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21465
7757
10800
2018-01-16 04:50:20.506253: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21600
7758
10800
2018-01-16 04:53:36.140733: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21735
7757
10800
2018-01-16 04:56:51.847063: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-21870
7756
10800
2018-01-16 05:00:07.322985: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22005
7754
10800
2018-01-16 05:03:22.630341: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22140
7758
10800
2018-01-16 05:06:37.976210: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22275
7751
10800
2018-01-16 05:09:53.452120: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22410
7758
10800
2018-01-16 05:13:09.158179: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22545
7758
10800
2018-01-16 05:16:25.112691: precision @ 1 = 0.718
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22680
7760
10800
2018-01-16 05:19:40.735427: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22815
7761
10800
2018-01-16 05:22:56.416457: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-22950
7764
10800
2018-01-16 05:26:12.046314: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23085
7760
10800
2018-01-16 05:29:27.941063: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23220
7766
10800
2018-01-16 05:32:43.367491: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23220
7767
10800
2018-01-16 05:35:59.227181: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23355
7762
10800
2018-01-16 05:39:14.695133: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23490
7765
10800
2018-01-16 05:42:30.416143: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23625
7760
10800
2018-01-16 05:45:46.719056: precision @ 1 = 0.719
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23760
7772
10800
2018-01-16 05:49:04.261841: precision @ 1 = 0.720
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-23895
7774
10800
2018-01-16 05:52:21.462294: precision @ 1 = 0.720
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24030
7778
10800
2018-01-16 05:55:38.176421: precision @ 1 = 0.720
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24165
7781
10800
2018-01-16 05:58:54.345015: precision @ 1 = 0.720
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24300
7779
10800
2018-01-16 06:02:12.143525: precision @ 1 = 0.720
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24435
7778
10800
2018-01-16 06:05:30.347365: precision @ 1 = 0.720
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24570
7781
10800
2018-01-16 06:08:46.412463: precision @ 1 = 0.720
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24705
7791
10800
2018-01-16 06:12:02.245249: precision @ 1 = 0.721
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24840
7791
10800
2018-01-16 06:15:18.044470: precision @ 1 = 0.721
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-24975
7793
10800
2018-01-16 06:18:33.853776: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25110
7792
10800
2018-01-16 06:21:49.542378: precision @ 1 = 0.721
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25245
7793
10800
2018-01-16 06:25:05.389986: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25380
7794
10800
2018-01-16 06:28:21.098026: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25515
7798
10800
2018-01-16 06:31:36.866662: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25650
7801
10800
2018-01-16 06:34:52.464316: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25785
7800
10800
2018-01-16 06:38:08.081280: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-25920
7798
10800
2018-01-16 06:41:23.695986: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26055
7800
10800
2018-01-16 06:44:39.446490: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26055
7798
10800
2018-01-16 06:47:55.733467: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26190
7799
10800
2018-01-16 06:51:11.626613: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26325
7805
10800
2018-01-16 06:54:27.438704: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26460
7806
10800
2018-01-16 06:57:43.368450: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26595
7799
10800
2018-01-16 07:00:59.299667: precision @ 1 = 0.722
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26730
7807
10800
2018-01-16 07:04:15.043883: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-26865
7806
10800
2018-01-16 07:07:30.819875: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27000
7805
10800
2018-01-16 07:10:46.583613: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27135
7803
10800
2018-01-16 07:14:04.409014: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27270
7808
10800
2018-01-16 07:17:20.357599: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27405
7811
10800
2018-01-16 07:20:36.258397: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27540
7811
10800
2018-01-16 07:23:52.048491: precision @ 1 = 0.723
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27675
7816
10800
2018-01-16 07:27:07.767863: precision @ 1 = 0.724
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27810
7822
10800
2018-01-16 07:30:23.448755: precision @ 1 = 0.724
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-27945
7828
10800
2018-01-16 07:33:39.249696: precision @ 1 = 0.725
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28080
7827
10800
2018-01-16 07:36:55.002125: precision @ 1 = 0.725
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28215
7832
10800
2018-01-16 07:40:10.796319: precision @ 1 = 0.725
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28350
7836
10800
2018-01-16 07:43:26.576485: precision @ 1 = 0.726
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28485
7839
10800
2018-01-16 07:46:42.223233: precision @ 1 = 0.726
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28620
7837
10800
2018-01-16 07:49:57.896525: precision @ 1 = 0.726
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28755
7846
10800
2018-01-16 07:53:13.603630: precision @ 1 = 0.726
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-28890
7850
10800
2018-01-16 07:56:29.326320: precision @ 1 = 0.727
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29025
7862
10800
2018-01-16 07:59:45.064004: precision @ 1 = 0.728
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29025
7861
10800
2018-01-16 08:03:01.456862: precision @ 1 = 0.728
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29160
7863
10800
2018-01-16 08:06:17.356131: precision @ 1 = 0.728
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29295
7863
10800
2018-01-16 08:09:33.179638: precision @ 1 = 0.728
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29430
7870
10800
2018-01-16 08:12:48.758790: precision @ 1 = 0.729
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29565
7867
10800
2018-01-16 08:16:04.558681: precision @ 1 = 0.728
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29700
7867
10800
2018-01-16 08:19:20.276085: precision @ 1 = 0.728
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29835
7872
10800
2018-01-16 08:22:36.050454: precision @ 1 = 0.729
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-29970
7877
10800
2018-01-16 08:25:51.980357: precision @ 1 = 0.729
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30105
7879
10800
2018-01-16 08:29:07.682802: precision @ 1 = 0.730
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30240
7881
10800
2018-01-16 08:32:23.394557: precision @ 1 = 0.730
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30375
7887
10800
2018-01-16 08:35:39.073994: precision @ 1 = 0.730
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30510
7888
10800
2018-01-16 08:38:55.195954: precision @ 1 = 0.730
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30645
7889
10800
2018-01-16 08:42:10.934590: precision @ 1 = 0.730
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30780
7892
10800
2018-01-16 08:45:26.544917: precision @ 1 = 0.731
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-30915
7887
10800
2018-01-16 08:48:42.337414: precision @ 1 = 0.730
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31050
7886
10800
2018-01-16 08:51:58.190025: precision @ 1 = 0.730
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31185
7888
10800
2018-01-16 08:55:13.916904: precision @ 1 = 0.730
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31320
7891
10800
2018-01-16 08:58:29.616608: precision @ 1 = 0.731
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31455
7894
10800
2018-01-16 09:01:45.427859: precision @ 1 = 0.731
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31590
7895
10800
2018-01-16 09:05:01.051328: precision @ 1 = 0.731
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31725
7902
10800
2018-01-16 09:08:16.577447: precision @ 1 = 0.732
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31860
7898
10800
2018-01-16 09:11:32.177696: precision @ 1 = 0.731
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-31995
7899
10800
2018-01-16 09:14:47.883936: precision @ 1 = 0.731
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32130
7903
10800
2018-01-16 09:18:03.732540: precision @ 1 = 0.732
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32130
7904
10800
2018-01-16 09:21:20.044436: precision @ 1 = 0.732
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32265
7908
10800
2018-01-16 09:24:35.954215: precision @ 1 = 0.732
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32400
7910
10800
2018-01-16 09:27:51.713962: precision @ 1 = 0.732
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32535
7912
10800
2018-01-16 09:31:07.522807: precision @ 1 = 0.733
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32670
7912
10800
2018-01-16 09:34:23.406457: precision @ 1 = 0.733
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32805
7913
10800
2018-01-16 09:37:39.225856: precision @ 1 = 0.733
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-32940
7911
10800
2018-01-16 09:40:54.954193: precision @ 1 = 0.733
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33075
7913
10800
2018-01-16 09:44:10.989130: precision @ 1 = 0.733
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33210
7916
10800
2018-01-16 09:47:26.774143: precision @ 1 = 0.733
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33345
7924
10800
2018-01-16 09:50:42.463690: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33480
7922
10800
2018-01-16 09:53:58.134990: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33615
7924
10800
2018-01-16 09:57:13.825730: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33750
7924
10800
2018-01-16 10:00:29.600892: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-33885
7927
10800
2018-01-16 10:03:45.409256: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-34020
7923
10800
2018-01-16 10:07:01.058548: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-34155
7924
10800
2018-01-16 10:10:16.783170: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-34290
7922
10800
2018-01-16 10:13:32.594305: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-34425
7927
10800
2018-01-16 10:16:48.349568: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-34560
7928
10800
2018-01-16 10:20:04.093695: precision @ 1 = 0.734
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-34695
7933
10800
2018-01-16 10:23:19.901058: precision @ 1 = 0.735
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-34830
7936
10800
2018-01-16 10:26:35.645646: precision @ 1 = 0.735
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-34965
7942
10800
2018-01-16 10:29:51.384011: precision @ 1 = 0.735
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-35100
7941
10800
2018-01-16 10:33:07.212014: precision @ 1 = 0.735
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-35100
7940
10800
2018-01-16 10:36:23.668298: precision @ 1 = 0.735
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-35235
7944
10800
2018-01-16 10:39:39.534859: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-35370
7944
10800
2018-01-16 10:42:55.526532: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-35505
7947
10800
2018-01-16 10:46:11.177106: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-35640
7950
10800
2018-01-16 10:49:26.926920: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-35775
7945
10800
2018-01-16 10:52:42.733620: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-35910
7951
10800
2018-01-16 10:55:58.625939: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-36045
7954
10800
2018-01-16 10:59:14.435464: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-36180
7956
10800
2018-01-16 11:02:30.194544: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-36315
7956
10800
2018-01-16 11:05:46.009395: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-36450
7945
10800
2018-01-16 11:09:01.855534: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-36585
7948
10800
2018-01-16 11:12:17.500732: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-36720
7955
10800
2018-01-16 11:15:33.284731: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-36855
7954
10800
2018-01-16 11:18:48.949735: precision @ 1 = 0.736
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-36990
7956
10800
2018-01-16 11:22:04.604402: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-37125
7959
10800
2018-01-16 11:25:20.415498: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-37260
7957
10800
2018-01-16 11:28:36.145118: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-37395
7960
10800
2018-01-16 11:31:51.804234: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-37530
7956
10800
2018-01-16 11:35:07.394933: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-37665
7959
10800
2018-01-16 11:38:23.052274: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-37800
7962
10800
2018-01-16 11:41:38.686860: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-37935
7961
10800
2018-01-16 11:44:54.685029: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-38070
7963
10800
2018-01-16 11:48:10.450610: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-38205
7961
10800
2018-01-16 11:51:26.087560: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-38205
7962
10800
2018-01-16 11:54:42.473942: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-38340
7964
10800
2018-01-16 11:57:58.405464: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-38475
7962
10800
2018-01-16 12:01:14.248644: precision @ 1 = 0.737
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-38610
7965
10800
2018-01-16 12:04:30.242727: precision @ 1 = 0.738
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-38745
7970
10800
2018-01-16 12:07:46.071485: precision @ 1 = 0.738
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-38880
7970
10800
2018-01-16 12:11:01.817354: precision @ 1 = 0.738
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-39015
7981
10800
2018-01-16 12:14:17.668746: precision @ 1 = 0.739
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-39150
7987
10800
2018-01-16 12:17:33.214660: precision @ 1 = 0.740
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-39285
7993
10800
2018-01-16 12:20:49.045043: precision @ 1 = 0.740
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-39420
7997
10800
2018-01-16 12:24:04.810459: precision @ 1 = 0.740
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-39555
7998
10800
2018-01-16 12:27:20.539691: precision @ 1 = 0.741
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-39690
8005
10800
2018-01-16 12:30:36.423287: precision @ 1 = 0.741
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-39825
8008
10800
2018-01-16 12:33:52.115773: precision @ 1 = 0.741
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-39960
8010
10800
2018-01-16 12:37:07.868627: precision @ 1 = 0.742
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-40095
8007
10800
2018-01-16 12:40:23.628562: precision @ 1 = 0.741
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-40230
8018
10800
2018-01-16 12:43:39.362065: precision @ 1 = 0.742
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-40365
8021
10800
2018-01-16 12:46:54.986895: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-40500
8020
10800
2018-01-16 12:50:10.697823: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-40635
8019
10800
2018-01-16 12:53:26.364248: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-40770
8018
10800
2018-01-16 12:56:42.036531: precision @ 1 = 0.742
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-40905
8019
10800
2018-01-16 12:59:57.684609: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41040
8022
10800
2018-01-16 13:03:13.378335: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41175
8026
10800
2018-01-16 13:06:29.042309: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41310
8025
10800
2018-01-16 13:09:44.641012: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41310
8026
10800
2018-01-16 13:13:00.615630: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41445
8026
10800
2018-01-16 13:16:16.360606: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41580
8027
10800
2018-01-16 13:19:32.036150: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41715
8028
10800
2018-01-16 13:22:48.178616: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41850
8031
10800
2018-01-16 13:26:04.104317: precision @ 1 = 0.744
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-41985
8033
10800
2018-01-16 13:29:19.754391: precision @ 1 = 0.744
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-42120
8028
10800
2018-01-16 13:32:35.457531: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-42255
8028
10800
2018-01-16 13:35:51.291367: precision @ 1 = 0.743
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-42390
8036
10800
2018-01-16 13:39:07.139622: precision @ 1 = 0.744
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-42525
8035
10800
2018-01-16 13:42:22.995543: precision @ 1 = 0.744
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-42660
8037
10800
2018-01-16 13:45:38.806311: precision @ 1 = 0.744
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-42795
8039
10800
2018-01-16 13:48:54.556554: precision @ 1 = 0.744
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-42930
8038
10800
2018-01-16 13:52:10.297779: precision @ 1 = 0.744
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-43065
8045
10800
2018-01-16 13:55:26.022948: precision @ 1 = 0.745
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-43200
8046
10800
2018-01-16 13:58:41.782282: precision @ 1 = 0.745
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-43335
8043
10800
2018-01-16 14:01:57.519835: precision @ 1 = 0.745
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-43470
8046
10800
2018-01-16 14:05:13.383772: precision @ 1 = 0.745
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-43605
8051
10800
2018-01-16 14:08:29.034714: precision @ 1 = 0.745
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-43740
8052
10800
2018-01-16 14:11:44.756527: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-43875
8054
10800
2018-01-16 14:15:00.436233: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44010
8057
10800
2018-01-16 14:18:16.340875: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44145
8054
10800
2018-01-16 14:21:31.942885: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44280
8058
10800
2018-01-16 14:24:47.659523: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44280
8056
10800
2018-01-16 14:28:04.006755: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44415
8060
10800
2018-01-16 14:31:19.898693: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44550
8064
10800
2018-01-16 14:34:35.810325: precision @ 1 = 0.747
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44685
8060
10800
2018-01-16 14:37:51.956172: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44820
8060
10800
2018-01-16 14:41:07.715964: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-44955
8061
10800
2018-01-16 14:44:23.352364: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-45090
8061
10800
2018-01-16 14:47:39.194761: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-45225
8059
10800
2018-01-16 14:50:54.849275: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-45360
8058
10800
2018-01-16 14:54:10.633925: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-45495
8062
10800
2018-01-16 14:57:26.410428: precision @ 1 = 0.746
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-45630
8066
10800
2018-01-16 15:00:42.219655: precision @ 1 = 0.747
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-45765
8067
10800
2018-01-16 15:03:58.006465: precision @ 1 = 0.747
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-45900
8068
10800
2018-01-16 15:07:13.695240: precision @ 1 = 0.747
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-46035
8067
10800
2018-01-16 15:10:29.529279: precision @ 1 = 0.747
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-46170
8068
10800
2018-01-16 15:13:45.220688: precision @ 1 = 0.747
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-46305
8067
10800
2018-01-16 15:17:00.983498: precision @ 1 = 0.747
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-46440
8070
10800
2018-01-16 15:20:16.622019: precision @ 1 = 0.747
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-46575
8074
10800
2018-01-16 15:23:32.356909: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-46710
8073
10800
2018-01-16 15:26:47.984868: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-46845
8073
10800
2018-01-16 15:30:03.578249: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-46980
8076
10800
2018-01-16 15:33:19.255682: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-47115
8075
10800
2018-01-16 15:36:35.088367: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-47250
8074
10800
2018-01-16 15:39:50.670615: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-47385
8083
10800
2018-01-16 15:43:06.433924: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-47385
8083
10800
2018-01-16 15:46:22.876730: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-47520
8081
10800
2018-01-16 15:49:38.639581: precision @ 1 = 0.748
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-47655
8095
10800
2018-01-16 15:52:54.611515: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-47790
8094
10800
2018-01-16 15:56:10.428398: precision @ 1 = 0.749
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-47925
8098
10800
2018-01-16 15:59:26.174092: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-48060
8102
10800
2018-01-16 16:02:41.868091: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-48195
8102
10800
2018-01-16 16:05:57.824876: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-48330
8102
10800
2018-01-16 16:09:13.661260: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-48465
8103
10800
2018-01-16 16:12:29.341747: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-48600
8105
10800
2018-01-16 16:15:45.004807: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-48735
8104
10800
2018-01-16 16:19:00.763263: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-48870
8099
10800
2018-01-16 16:22:16.536555: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-49005
8094
10800
2018-01-16 16:25:32.246108: precision @ 1 = 0.749
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-49140
8094
10800
2018-01-16 16:28:48.240923: precision @ 1 = 0.749
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-49275
8099
10800
2018-01-16 16:32:04.035905: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-49410
8098
10800
2018-01-16 16:35:19.754794: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-49545
8100
10800
2018-01-16 16:38:35.468984: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-49680
8102
10800
2018-01-16 16:41:51.228180: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-49815
8102
10800
2018-01-16 16:45:06.925754: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-49950
8103
10800
2018-01-16 16:48:22.850352: precision @ 1 = 0.750
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-50085
8110
10800
2018-01-16 16:51:38.534423: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-50220
8107
10800
2018-01-16 16:54:54.181707: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-50355
8107
10800
2018-01-16 16:58:09.896622: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-50355
8109
10800
2018-01-16 17:01:26.356882: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-50490
8107
10800
2018-01-16 17:04:42.098324: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-50625
8111
10800
2018-01-16 17:07:57.839713: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-50760
8109
10800
2018-01-16 17:11:13.815896: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-50895
8108
10800
2018-01-16 17:14:29.658877: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-51030
8108
10800
2018-01-16 17:17:45.333046: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-51165
8108
10800
2018-01-16 17:21:01.073396: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-51300
8110
10800
2018-01-16 17:24:16.770139: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-51435
8112
10800
2018-01-16 17:27:32.479640: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-51570
8109
10800
2018-01-16 17:30:48.479901: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-51705
8115
10800
2018-01-16 17:34:04.327009: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-51840
8109
10800
2018-01-16 17:37:20.083733: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-51975
8110
10800
2018-01-16 17:40:35.999674: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-52110
8107
10800
2018-01-16 17:43:51.835234: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-52245
8111
10800
2018-01-16 17:47:07.502153: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-52380
8109
10800
2018-01-16 17:50:23.271113: precision @ 1 = 0.751
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-52515
8117
10800
2018-01-16 17:53:38.907480: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-52650
8119
10800
2018-01-16 17:56:54.570329: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-52785
8126
10800
2018-01-16 18:00:10.400843: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-52920
8128
10800
2018-01-16 18:03:25.959855: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-53055
8125
10800
2018-01-16 18:06:41.689281: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-53190
8127
10800
2018-01-16 18:09:57.467484: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-53325
8125
10800
2018-01-16 18:13:13.146087: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-53325
8124
10800
2018-01-16 18:16:29.329495: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-53460
8119
10800
2018-01-16 18:19:45.043868: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-53595
8122
10800
2018-01-16 18:23:02.471677: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-53730
8123
10800
2018-01-16 18:26:19.299560: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-53865
8127
10800
2018-01-16 18:29:35.395695: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54000
8126
10800
2018-01-16 18:32:51.573749: precision @ 1 = 0.752
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54135
8129
10800
2018-01-16 18:36:08.240049: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54270
8138
10800
2018-01-16 18:39:26.482993: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54405
8136
10800
2018-01-16 18:42:45.029535: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54540
8135
10800
2018-01-16 18:46:02.046753: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54675
8137
10800
2018-01-16 18:49:18.050029: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54810
8131
10800
2018-01-16 18:52:33.466441: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54945
8134
10800
2018-01-16 18:55:49.163505: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-54945
8133
10800
2018-01-16 18:59:05.373555: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-55080
8132
10800
2018-01-16 19:02:21.158384: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-55215
8132
10800
2018-01-16 19:05:36.791654: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-55350
8133
10800
2018-01-16 19:08:52.455185: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-55485
8134
10800
2018-01-16 19:12:08.125406: precision @ 1 = 0.753
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-55620
8138
10800
2018-01-16 19:15:24.040078: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-55755
8139
10800
2018-01-16 19:18:40.086230: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-55890
8141
10800
2018-01-16 19:21:55.931265: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-56025
8144
10800
2018-01-16 19:25:11.691738: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-56160
8144
10800
2018-01-16 19:28:27.520428: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-56295
8146
10800
2018-01-16 19:31:43.264558: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-56430
8144
10800
2018-01-16 19:34:59.210050: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-56565
8147
10800
2018-01-16 19:38:15.196409: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-56700
8144
10800
2018-01-16 19:41:30.899863: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-56835
8147
10800
2018-01-16 19:44:46.661575: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-56970
8145
10800
2018-01-16 19:48:02.346892: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-57105
8145
10800
2018-01-16 19:51:18.062188: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-57240
8143
10800
2018-01-16 19:54:33.889666: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-57375
8145
10800
2018-01-16 19:57:49.517934: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-57510
8144
10800
2018-01-16 20:01:05.145299: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-57645
8142
10800
2018-01-16 20:04:20.984744: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-57780
8142
10800
2018-01-16 20:07:36.674988: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-57915
8147
10800
2018-01-16 20:10:52.392292: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-57915
8147
10800
2018-01-16 20:14:08.133567: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-58050
8150
10800
2018-01-16 20:17:23.820409: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-58185
8147
10800
2018-01-16 20:20:40.187255: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-58320
8145
10800
2018-01-16 20:23:56.034601: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-58455
8145
10800
2018-01-16 20:27:11.773290: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-58590
8145
10800
2018-01-16 20:30:27.522776: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-58725
8145
10800
2018-01-16 20:33:43.341220: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-58860
8146
10800
2018-01-16 20:36:59.073038: precision @ 1 = 0.754
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-58995
8149
10800
2018-01-16 20:40:14.913736: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-59130
8150
10800
2018-01-16 20:43:30.787830: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-59265
8149
10800
2018-01-16 20:46:46.928170: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-59400
8151
10800
2018-01-16 20:50:02.774765: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-59535
8157
10800
2018-01-16 20:53:18.493298: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-59670
8154
10800
2018-01-16 20:56:34.342443: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-59805
8153
10800
2018-01-16 20:59:50.198830: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-59940
8156
10800
2018-01-16 21:03:06.235537: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-60075
8152
10800
2018-01-16 21:06:22.026373: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-60210
8154
10800
2018-01-16 21:09:37.769202: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-60345
8156
10800
2018-01-16 21:12:53.390428: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-60480
8158
10800
2018-01-16 21:16:09.251406: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-60615
8158
10800
2018-01-16 21:19:25.065027: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-60750
8156
10800
2018-01-16 21:22:40.828291: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-60885
8157
10800
2018-01-16 21:25:56.424140: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61020
8155
10800
2018-01-16 21:29:12.256001: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61020
8156
10800
2018-01-16 21:32:28.482295: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61155
8157
10800
2018-01-16 21:35:44.170484: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61290
8160
10800
2018-01-16 21:38:59.941167: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61425
8160
10800
2018-01-16 21:42:15.712297: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61560
8157
10800
2018-01-16 21:45:31.444423: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61695
8158
10800
2018-01-16 21:48:47.131088: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61830
8156
10800
2018-01-16 21:52:03.229700: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-61965
8156
10800
2018-01-16 21:55:19.228913: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-62100
8158
10800
2018-01-16 21:58:35.101058: precision @ 1 = 0.755
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-62235
8160
10800
2018-01-16 22:01:51.023280: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-62370
8162
10800
2018-01-16 22:05:06.852546: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-62505
8167
10800
2018-01-16 22:08:22.532539: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-62640
8165
10800
2018-01-16 22:11:38.299519: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-62775
8166
10800
2018-01-16 22:14:53.899716: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-62910
8162
10800
2018-01-16 22:18:09.627374: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-63045
8163
10800
2018-01-16 22:21:25.366695: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-63180
8165
10800
2018-01-16 22:24:41.042418: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-63315
8167
10800
2018-01-16 22:27:56.715826: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-63450
8168
10800
2018-01-16 22:31:12.408217: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-63585
8170
10800
2018-01-16 22:34:28.179889: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-63720
8166
10800
2018-01-16 22:37:43.785761: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-63855
8167
10800
2018-01-16 22:40:59.524688: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-63990
8171
10800
2018-01-16 22:44:15.290489: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-64125
8171
10800
2018-01-16 22:47:31.065107: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-64125
8173
10800
2018-01-16 22:50:47.227158: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-64260
8180
10800
2018-01-16 22:54:03.172399: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-64395
8180
10800
2018-01-16 22:57:18.944624: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-64530
8178
10800
2018-01-16 23:00:34.653646: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-64665
8174
10800
2018-01-16 23:03:50.356167: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-64800
8174
10800
2018-01-16 23:07:05.955949: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-64935
8173
10800
2018-01-16 23:10:21.728366: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-65070
8175
10800
2018-01-16 23:13:37.585001: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-65205
8175
10800
2018-01-16 23:16:53.233297: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-65340
8174
10800
2018-01-16 23:20:08.928794: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-65475
8173
10800
2018-01-16 23:23:24.688607: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-65610
8169
10800
2018-01-16 23:26:40.392750: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-65745
8169
10800
2018-01-16 23:29:56.088622: precision @ 1 = 0.756
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-65880
8172
10800
2018-01-16 23:33:11.798278: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-66015
8175
10800
2018-01-16 23:36:27.650030: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-66150
8173
10800
2018-01-16 23:39:43.296763: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-66285
8172
10800
2018-01-16 23:42:58.989792: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-66420
8178
10800
2018-01-16 23:46:14.706736: precision @ 1 = 0.757
 Users hai_phan Documents cifar10 tmp cifar10_train_AdLM25_LR1 model.ckpt-66555
8180
10800
2018-01-16 23:49:30.292206: precision @ 1 = 0.757


